Runtime Analysis of Probabilistic Crowding and Restricted Tournament Selection for Bimodal Optimisation

Many real optimisation problems lead to multimodal domains and so require the identification of multiple optima. Niching methods have been developed to maintain the population diversity, to investigate many peaks in parallel and to reduce the effect of genetic drift. Using rigorous runtime analysis, we analyse for the first time two well known niching methods: probabilistic crowding and restricted tournament selection (RTS). We incorporate both methods into a $(\mu+1)~EA$ on the bimodal function Twomax where the goal is to find two optima at opposite ends of the search space. In probabilistic crowding, the offspring compete with their parents and the survivor is chosen proportionally to its fitness. On Twomax probabilistic crowding fails to find any reasonable solution quality even in exponential time. In RTS the offspring compete against the closest individual amongst $w$ (window size) individuals. We prove that RTS fails if $w$ is too small, leading to exponential times with high probability. However, if w is chosen large enough, it finds both optima for Twomax in time $O(\mu n \log{n})$ with high probability. Our theoretical results are accompanied by experimental studies that match the theoretical results and also shed light on parameters not covered by the theoretical results.

==> raw_fit_probcrow.txt <==
n32	n64	n128	n256	n512	n1024	n2048	n4096	n8192	n16384
0.8125	0.734375	0.6953125	0.640625	0.59765625	0.569335938	0.55078125	0.532958984	0.524169922	0.515748993
0.875	0.796875	0.6796875	0.62109375	0.599609375	0.56640625	0.546386719	0.535644531	0.525268555	0.517763399
0.84375	0.765625	0.671875	0.62109375	0.5859375	0.565429688	0.55078125	0.533203125	0.524169922	0.518862166
0.8125	0.734375	0.6953125	0.62890625	0.587890625	0.563476563	0.546875	0.539794922	0.524169922	0.517580271
0.84375	0.765625	0.671875	0.6328125	0.595703125	0.56640625	0.544433594	0.53515625	0.522460938	0.516969845
0.875	0.796875	0.6875	0.64453125	0.587890625	0.567382813	0.547851563	0.536621094	0.525268555	0.517336101
0.875	0.71875	0.6796875	0.6328125	0.595703125	0.56640625	0.543945313	0.531982422	0.521972656	0.51825174
0.84375	0.734375	0.6875	0.62890625	0.587890625	0.563476563	0.549804688	0.53125	0.526733398	0.518679038
0.875	0.765625	0.671875	0.62890625	0.587890625	0.561523438	0.545898438	0.530273438	0.524902344	0.517397143
0.84375	0.75	0.6796875	0.62109375	0.58984375	0.563476563	0.551757813	0.53125	0.529663086	0.518801123
0.84375	0.734375	0.671875	0.65625	0.591796875	0.5703125	0.551757813	0.536132813	0.524902344	0.517458186
0.875	0.75	0.6796875	0.625	0.595703125	0.561523438	0.544921875	0.536865234	0.524536133	0.516237334
0.84375	0.75	0.6875	0.640625	0.58984375	0.5625	0.549804688	0.535888672	0.52734375	0.518068612
0.8125	0.8125	0.6796875	0.640625	0.59375	0.568359375	0.548828125	0.537353516	0.524291992	0.517152973
0.875	0.75	0.6796875	0.625	0.595703125	0.572265625	0.549316406	0.539794922	0.525268555	0.516115248
0.8125	0.734375	0.671875	0.62890625	0.607421875	0.5703125	0.545410156	0.537353516	0.524780273	0.517763399
0.8125	0.734375	0.6875	0.640625	0.5859375	0.571289063	0.545898438	0.532226563	0.525024414	0.516908802
0.84375	0.796875	0.6875	0.640625	0.591796875	0.564453125	0.546875	0.531005859	0.525878906	0.51684776
0.84375	0.75	0.671875	0.62109375	0.591796875	0.565429688	0.549316406	0.533447266	0.521484375	0.521853254
0.84375	0.734375	0.6875	0.62890625	0.587890625	0.5703125	0.547851563	0.534912109	0.522460938	0.517641314
0.8125	0.734375	0.6796875	0.63671875	0.59765625	0.567382813	0.547363281	0.534423828	0.526000977	0.517030888
0.8125	0.75	0.6875	0.62109375	0.6015625	0.564453125	0.546875	0.534423828	0.522705078	0.517519228
0.8125	0.75	0.703125	0.62890625	0.59375	0.571289063	0.546875	0.532714844	0.524902344	0.517275058
0.875	0.765625	0.6796875	0.62890625	0.591796875	0.568359375	0.544921875	0.53515625	0.525268555	0.519167379
0.8125	0.75	0.671875	0.6171875	0.599609375	0.5625	0.544433594	0.532714844	0.522705078	0.517397143
0.8125	0.75	0.6796875	0.62890625	0.599609375	0.572265625	0.549316406	0.532714844	0.525756836	0.516969845
0.84375	0.78125	0.6796875	0.62109375	0.595703125	0.57421875	0.547851563	0.532958984	0.527954102	0.518007569
0.8125	0.75	0.671875	0.640625	0.595703125	0.576171875	0.553710938	0.532470703	0.525146484	0.516908802
0.84375	0.765625	0.6796875	0.625	0.609375	0.565429688	0.548828125	0.533935547	0.523925781	0.516786717
0.84375	0.734375	0.6640625	0.62890625	0.595703125	0.565429688	0.551757813	0.53125	0.525634766	0.516298376
0.84375	0.734375	0.6796875	0.62890625	0.6015625	0.572265625	0.544433594	0.532714844	0.523681641	0.517152973
0.875	0.75	0.6640625	0.62109375	0.580078125	0.571289063	0.547851563	0.532958984	0.523925781	0.517519228
0.84375	0.75	0.671875	0.6171875	0.599609375	0.569335938	0.55078125	0.538330078	0.523803711	0.517336101
0.84375	0.71875	0.7109375	0.625	0.591796875	0.577148438	0.548339844	0.534423828	0.525878906	0.518312782
0.8125	0.765625	0.671875	0.62890625	0.59375	0.565429688	0.549804688	0.531494141	0.522460938	0.516176291
0.84375	0.734375	0.671875	0.63671875	0.587890625	0.564453125	0.545410156	0.534912109	0.525024414	0.515810035
0.875	0.78125	0.6953125	0.6328125	0.59765625	0.564453125	0.545410156	0.533935547	0.524047852	0.518617995
0.875	0.734375	0.671875	0.63671875	0.587890625	0.58203125	0.547851563	0.533935547	0.524536133	0.518312782
0.84375	0.78125	0.671875	0.625	0.59765625	0.569335938	0.546386719	0.532470703	0.52355957	0.519838848
0.8125	0.78125	0.6640625	0.62109375	0.595703125	0.571289063	0.549316406	0.533203125	0.525146484	0.51568795
0.84375	0.75	0.671875	0.63671875	0.59375	0.567382813	0.543945313	0.531982422	0.521728516	0.516298376
0.84375	0.765625	0.6875	0.6328125	0.591796875	0.5625	0.549316406	0.533691406	0.528564453	0.519960933
0.84375	0.734375	0.6796875	0.65234375	0.5859375	0.572265625	0.551757813	0.533447266	0.526000977	0.516420461
0.84375	0.765625	0.6640625	0.63671875	0.5859375	0.563476563	0.546875	0.532470703	0.521850586	0.517458186
0.84375	0.765625	0.671875	0.62890625	0.59375	0.564453125	0.548339844	0.533203125	0.521484375	0.517214015
0.84375	0.734375	0.6796875	0.6328125	0.609375	0.563476563	0.548339844	0.534912109	0.522583008	0.515993163
0.875	0.734375	0.6875	0.65234375	0.591796875	0.568359375	0.548339844	0.53515625	0.525268555	0.518801123
0.8125	0.734375	0.671875	0.6328125	0.58984375	0.56640625	0.547363281	0.531982422	0.524169922	0.518129654
0.8125	0.765625	0.703125	0.63671875	0.583984375	0.573242188	0.546386719	0.532958984	0.525756836	0.518312782
0.875	0.765625	0.671875	0.63671875	0.595703125	0.5625	0.546875	0.533935547	0.525146484	0.516359419
0.84375	0.78125	0.6796875	0.62109375	0.58984375	0.563476563	0.543945313	0.531982422	0.524414063	0.519350507
0.875	0.75	0.6796875	0.64453125	0.595703125	0.569335938	0.546386719	0.53515625	0.522949219	0.51684776
0.8125	0.75	0.6640625	0.63671875	0.59375	0.575195313	0.543945313	0.53125	0.524658203	0.517030888
0.875	0.75	0.6875	0.625	0.6015625	0.567382813	0.544921875	0.532470703	0.525390625	0.520327188
0.84375	0.734375	0.6875	0.62890625	0.587890625	0.565429688	0.544433594	0.532470703	0.522338867	0.517214015
0.84375	0.734375	0.6953125	0.6328125	0.591796875	0.567382813	0.546875	0.534423828	0.525878906	0.519533634
0.8125	0.765625	0.6953125	0.62890625	0.6015625	0.568359375	0.553222656	0.533203125	0.523803711	0.517397143
0.84375	0.734375	0.6953125	0.62109375	0.603515625	0.572265625	0.543945313	0.537353516	0.522460938	0.516481504
0.78125	0.75	0.671875	0.65234375	0.59375	0.563476563	0.546875	0.536376953	0.52746582	0.515993163
0.84375	0.75	0.6796875	0.62890625	0.59375	0.564453125	0.544433594	0.531738281	0.524780273	0.520693444
0.9375	0.78125	0.6796875	0.63671875	0.59375	0.573242188	0.548339844	0.533935547	0.523925781	0.518190697
0.8125	0.78125	0.6875	0.62890625	0.587890625	0.578125	0.544921875	0.534667969	0.525268555	0.516054206
0.875	0.75	0.6953125	0.63671875	0.58984375	0.571289063	0.550292969	0.534423828	0.5234375	0.517824441
0.84375	0.75	0.6875	0.6484375	0.59375	0.5703125	0.546386719	0.531738281	0.524658203	0.51568795
0.8125	0.75	0.671875	0.62890625	0.611328125	0.567382813	0.546875	0.541748047	0.523681641	0.516908802
0.8125	0.765625	0.6875	0.640625	0.59765625	0.564453125	0.548339844	0.539794922	0.524536133	0.51709193
0.84375	0.75	0.6875	0.66015625	0.599609375	0.56640625	0.545898438	0.53515625	0.523681641	0.518923208
0.875	0.71875	0.6796875	0.640625	0.58984375	0.576171875	0.546386719	0.537597656	0.522094727	0.51684776
0.8125	0.78125	0.6953125	0.62890625	0.61328125	0.564453125	0.547363281	0.531982422	0.523193359	0.515993163
0.875	0.734375	0.6640625	0.625	0.59375	0.575195313	0.544921875	0.530517578	0.523193359	0.517030888
0.875	0.734375	0.6640625	0.62109375	0.591796875	0.559570313	0.549804688	0.530761719	0.522094727	0.520510316
0.84375	0.765625	0.6796875	0.62890625	0.591796875	0.568359375	0.544921875	0.535888672	0.522094727	0.515932121
0.84375	0.734375	0.71875	0.625	0.60546875	0.559570313	0.548339844	0.534179688	0.526000977	0.515382737
0.875	0.734375	0.6796875	0.64453125	0.599609375	0.560546875	0.5546875	0.537353516	0.524780273	0.51709193
0.8125	0.765625	0.671875	0.62109375	0.587890625	0.564453125	0.548828125	0.533203125	0.526000977	0.516969845
0.8125	0.765625	0.6953125	0.6328125	0.59375	0.564453125	0.545898438	0.534667969	0.524780273	0.518434868
0.84375	0.8125	0.6796875	0.62109375	0.591796875	0.567382813	0.551757813	0.532714844	0.524047852	0.520754487
0.84375	0.734375	0.6953125	0.625	0.591796875	0.560546875	0.543457031	0.534912109	0.522094727	0.518373825
0.84375	0.828125	0.6875	0.63671875	0.5859375	0.565429688	0.543457031	0.531005859	0.522705078	0.516115248
0.8125	0.78125	0.703125	0.625	0.591796875	0.568359375	0.559082031	0.532714844	0.524780273	0.516054206
0.84375	0.71875	0.671875	0.625	0.599609375	0.569335938	0.548339844	0.531005859	0.52355957	0.515810035
0.875	0.734375	0.6953125	0.625	0.5859375	0.5703125	0.553222656	0.531494141	0.525146484	0.516786717
0.8125	0.75	0.671875	0.62890625	0.599609375	0.572265625	0.551269531	0.531005859	0.524658203	0.515321695
0.8125	0.75	0.703125	0.62890625	0.603515625	0.565429688	0.547363281	0.535400391	0.52722168	0.517641314
0.875	0.75	0.6640625	0.62890625	0.59375	0.568359375	0.544921875	0.534179688	0.521484375	0.51825174
0.875	0.71875	0.6875	0.62890625	0.5859375	0.569335938	0.549316406	0.53515625	0.525146484	0.516237334
0.8125	0.75	0.671875	0.6328125	0.59375	0.567382813	0.551269531	0.534667969	0.525390625	0.518007569
0.875	0.734375	0.6875	0.62109375	0.587890625	0.559570313	0.549804688	0.542236328	0.522827148	0.516237334
0.84375	0.75	0.6875	0.6484375	0.583984375	0.564453125	0.550292969	0.532470703	0.522338867	0.516542547
0.84375	0.71875	0.703125	0.63671875	0.58984375	0.581054688	0.542480469	0.534179688	0.524658203	0.518984251
0.84375	0.734375	0.6796875	0.640625	0.59765625	0.571289063	0.550292969	0.539306641	0.523681641	0.51849591
0.84375	0.734375	0.6796875	0.640625	0.58984375	0.567382813	0.545898438	0.536376953	0.52331543	0.51684776
0.84375	0.75	0.6875	0.6328125	0.587890625	0.569335938	0.550292969	0.533935547	0.524169922	0.516359419
0.84375	0.734375	0.6796875	0.6328125	0.615234375	0.573242188	0.546386719	0.53515625	0.522583008	0.516176291
0.84375	0.75	0.703125	0.625	0.591796875	0.569335938	0.548339844	0.534667969	0.525146484	0.515993163
0.875	0.75	0.671875	0.6171875	0.583984375	0.56640625	0.548828125	0.531494141	0.524902344	0.517641314
0.84375	0.75	0.6796875	0.625	0.59375	0.557617188	0.543945313	0.534423828	0.522705078	0.518862166
0.84375	0.75	0.671875	0.6328125	0.58984375	0.564453125	0.55078125	0.535888672	0.52331543	0.515748993
0.8125	0.734375	0.6796875	0.65234375	0.595703125	0.569335938	0.546875	0.537353516	0.524536133	0.517519228
0.84375	0.71875	0.65625	0.62890625	0.591796875	0.5625	0.545410156	0.534912109	0.52355957	0.517946527


==> rtsg.txt <==
mu	w1	w2	w4	w8	w16	w32	w64	w128	w256	w512	w1024
1	0	0	0	2	49	51	55	47	41	51	44
2	0	0	0	57	79	90	89	82	85	86	89
3	0	0	2	86	95	99	100	100	100	100	97
4	0	0	45	96	99	100	100	100	100	100	100
5	0	0	93	100	100	100	100	100	100	100	100
6	0	0	98	100	100	100	100	100	100	100	100
7	0	2	100	100	100	100	100	100	100	100	100
8	0	16	100	100	100	100	100	100	100	100	100
9	1	35	100	100	100	100	100	100	100	100	100
10	4	56	100	100	100	100	100	100	100	100	100


==> rtsp.txt <==
mu	w1	w2	w4	w8	w16	w32	w64	w128	w256	w512	w1024
1	0	0	0	2	57	57	61	58	47	58	54
2	0	0	0	80	95	92	86	90	90	92	87
3	0	0	11	100	100	100	100	100	98	100	100
4	0	0	74	100	100	100	100	100	100	100	100
5	0	0	100	100	100	100	100	100	100	100	100
6	0	6	100	100	100	100	100	100	100	100	100
7	0	21	100	100	100	100	100	100	100	100	100
8	0	34	100	100	100	100	100	100	100	100	100
9	1	68	100	100	100	100	100	100	100	100	100
10	6	83	100	100	100	100	100	100	100	100	100

